Overview of the data acquisition system architecture for the DarkSide-20k experiment

The DarkSide-20k (DS-20k) detector is designed to directly search for dark matter by detecting weakly interacting massive particles (WIMPs) scattering off nuclei in a 20 tonnes target of low radioactivity Argon from underground sources, in a dual-phase time projection chamber (TPC). The scintillation light produced by these interactions is recorded by custom silicon photomultiplier (SiPMs) assemblies comprising the detector's 2720 readout channels. The data acquisition system (DAQ) for the DS-20k experiment operates in a triggerless mode, handling the estimated 3 GB/s flow of digitized data from MC simulation from the entire detector, dominated by the TPC. Signals are digitized by 48 commercial VX2745 CAEN 16-bit, 125 MS/s, high channel density waveform digitizers. This digitized data is then transferred to 24 Front-End Processor (FEP) machines for an initial data reduction stage. Subsequently, the processed data is sent to a separate set of Time Slice Processor (TSP) computers, where it is assembled into fixed-length time series for further analysis and storage for offline processing.

==> README.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments
  doiEDPS.sty	   DOI style to add hyperlink on DOI numbers
  cuted.sty		   Style to manage twocolumn option

  additional-styles.zip	For old LaTeX version, install these styles in  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible to proceed by merely filling out the template and then looking up additional commands as needed.

